Polarimetry and Photometry of Gamma-Ray Bursts Afterglows with RINGO3

We present photometric and polarimetric measurements of gamma-ray burst (GRB) optical afterglows observed by the RINGO3 imaging polarimeter over its $\sim$7 year lifetime mounted on the Liverpool Telescope. During this time, RINGO3 responded to 67 GRB alerts. Of these, 28 had optical afterglows and a further ten were sufficiently bright for photometric and polarimetric analysis ($R\lessapprox{17}$). We present high quality multicolour light curves of ten sources: GRB 130606A, GRB 130610A, GRB 130612A, GRB 140430A, GRB 141220A, GRB 151215A, GRB 180325A, GRB 180618A, GRB 190114C, and GRB 191016A and polarimetry for seven of these (excluding GRB 130606A, GRB 130610A, and GRB 130612A, which were observed before the polarimetry mode was fully commissioned). Eight of these ten GRBs are classical long GRBs, one sits at the short-long duration interface with a $T_{90}$ $\sim$ 4 seconds and one is a classical short, hard burst with extended emission. We detect polarization for GRB 190114C and GRB 191016A. While detailed analyses of several of these GRBs have been published previously, here we present a uniform re-reduction and analysis of the whole sample and investigation of the population in a broad context relative to the current literature. We use survival analysis to fully include the polarization upper limits in the comparison with other GRB properties, such as temporal decay rate, isotropic energy and redshift. We find no clear correlation between polarization properties and wider sample properties and conclude that larger samples of early time polarimetry of GRB afterglows are required to fully understand GRB magnetic fields.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
